A feasibility study to track cosmic muons using a detector with SiPM devices based on amplitude discrimination

The possibility to build a SiPM-readout muon detector (SiRO), using plastic scintillators with optical fibers as sensitive volume and readout by SiPM photo-diodes, is investigated. SiRO shall be used for tracking cosmic muons based on amplitude discrimination. The detector concept foresees a stack of 6 active layers, grouped in 3 sandwiches for determining the muon trajectories through 3 planes. After investigating the characteristics of the photodiodes, tests have been performed using two detection modules, each being composed from a plastic scintillator sheet, $100 \times 25 \times 1\,$cm$^{3}$, with 12 parallel, equidistant ditches; each ditch filled with an optical fiber of $1.5\,$mm thickness and always two fibers connected to form a channel. The attenuation of the light response along the optical fiber and across the channels have been tested. The measurements of the incident muons based on the input amplitude discrimination indicate that this procedure is not efficient and therefore not sufficient, as only about 30\% of the measured events could be used in the reconstruction of the muon trajectories. Based on the studies presented in this paper, the layout used for building the SiRO detector will be changed as well as the analog acquisition technique will be replaced by a digital one.

==> 00README.XXX.txt <==
nohypertex
